Deep Spatio-Temporal Neural Network for Air Quality Reanalysis

Air quality prediction is key to mitigating health impacts and guiding decisions, yet existing models tend to focus on temporal trends while overlooking spatial generalization. We propose AQ-Net, a spatiotemporal reanalysis model for both observed and unobserved stations in the near future. AQ-Net utilizes the LSTM and multi-head attention for the temporal regression. We also propose a cyclic encoding technique to ensure continuous time representation. To learn fine-grained spatial air quality estimation, we incorporate AQ-Net with the neural kNN to explore feature-based interpolation, such that we can fill the spatial gaps given coarse observation stations. To demonstrate the efficiency of our model for spatiotemporal reanalysis, we use data from 2013-2017 collected in northern China for PM2.5 analysis. Extensive experiments show that AQ-Net excels in air quality reanalysis, highlighting the potential of hybrid spatio-temporal models to better capture environmental dynamics, especially in urban areas where both spatial and temporal variability are critical.

==> README.txt <==
# README - arXiv Submission  

This ZIP archive contains the LaTeX source files for the submission to arXiv.  

##  Contents:
- `scia25.tex` → Main LaTeX file that compiles the full document.  
- `introduction.tex`, `method.tex`, `results.tex` → Additional LaTeX sections.  
- `references.bib` → Bibliography file (if using BibTeX).  
- `figures/` → Directory containing all images used in the paper.  
- `style.cls`, `custom_macros.sty` → Custom LaTeX class and macros (if applicable).  
- `ammar_kheder_arxiv.pdf` → Final compiled PDF for reference.  

##  Important Note:
- The file **"ammar_kheder_arxiv.pdf"** is included **only as a reference** to show the expected output.  
- The official submission should be compiled from `main.tex`.  
- Please use the provided LaTeX source files for any modifications or reprocessing.  

##  Submission Instructions:
- arXiv should compile the document automatically using the provided `main.tex` file.  
- If there are any issues, please ensure that all dependencies (figures, bibliography, macros) are correctly uploaded.  

Thank you!  
